HFR distorted-wave photoionization of Te III: a preliminary benchmark for large-scale atomic data production to model nebular-phase kilonovae

The shortage of photoionization cross sections for heavy elements remains an obstacle to non-local thermodynamic equilibrium (NLTE) modeling of nebular-phase kilonova ejecta, where hydrogenic prescriptions have often been adopted in the absence of ion-specific calculations. We present a first preliminary benchmark of direct photoionization cross sections for doubly ionized tellurium, obtained using the distorted-wave (DW) approximation within the pseudo-relativistic Hartree-Fock (HFR) method implemented in the Cowan codes, in which a semi-empirical adjustment based on the observed energy levels is performed. For the photoionization from the ground level of Te III to the ground level of Te IV, comparison with Dirac R-matrix data shows encouraging agreement in the magnitude and overall decrease of the non-resonant background in the lower photon-energy region, approximately below 4 Ry (autoionizing resonances are absent from the present direct treatment). These preliminary results support HFR distorted-wave calculations as a promising and computationally tractable approach for large-scale production of photoionization cross sections, with lanthanides and actinides as longer-term targets, in light of their importance to kilonova modeling and of the severe lack of atomic data for these species.

==> HFR_DW_ground_channel.csv <==
electron_energy_Ry,photon_energy_Ry_model_offset_1.992,partial_cross_section_Mb
0.1,2.092,1.561400
0.2,2.192,1.340300
0.3,2.292,1.158400
0.4,2.392,1.005700
0.5,2.492,0.879500
1.0,2.992,0.483700
1.5,3.492,0.297580
2.0,3.992,0.199090
2.5,4.492,0.142520
3.0,4.992,0.108011
3.5,5.492,0.086024
4.0,5.992,0.070474
4.5,6.492,0.060199
5.0,6.992,0.052228

